Pipeflow: An Efficient Task-Parallel Pipeline Programming Framework using Modern C++

Pipeline is a fundamental parallel programming pattern. Mainstream pipeline programming frameworks count on data abstractions to perform pipeline scheduling. This design is convenient for data-centric pipeline applications but inefficient for algorithms that only exploit task parallelism in pipeline. As a result, we introduce a new task-parallel pipeline programming framework called Pipeflow. Pipeflow does not design yet another data abstraction but focuses on the pipeline scheduling itself, enabling more efficient implementation of task-parallel pipeline algorithms than existing frameworks. We have evaluated Pipeflow on both micro-benchmarks and real-world applications. As an example, Pipeflow outperforms oneTBB 24% and 10% faster in a VLSI placement and a timing analysis workloads that adopt pipeline parallelism to speed up runtimes, respectively.

==> Fig/dreamplace/scalability.txt <==
cpus tf-a1-rt tbb-a1-rt tf-b4-rt tbb-b4-rt tf-a1-rss tf-b4-rss tbb-a1-rss tbb-b4-rss
1    3838     3981      48586    50412     165900    1610792   166504     1617744 
8    1227     1306      10962    12471     165688    1611788   166108     1628820
16   816      1023      7616     9367      166012    1613332   166812     1627608
24   798      999       6630     8650      166240    1612988   167072     1628356
32   780      972       6281     8311      165892    1616712   167024     1629052
40   759      980       6131     8213      165964    1618000   167848     1629472



==> Fig/graph_pipeline/graph-size-scalability-memory.txt <==
   size tf_16t_40l tbb_16t_40l tf_32t_40l tbb_32t_40l tf_40t_40l tbb_40t_40l tf_16t_80l tbb_16t_80l tf_32t_80l tbb_32t_80l tf_40t_80l tbb_40t_80l  
 114149      11340       12032      12068       13576      12512       13684      11316       12448      12220       13948      12680       14328
 202617      14416       15456      15476       16764      15740       16796      14328       15720      15404       17148      15740       17772
 316350      19068       19180      19748       20368      20220       20808      18796       19872      20004       21080      20524       21820
 418273      22880       23156      23576       24132      24224       24336      22680       23976      23604       25204      24132       25292
 534455      27236       27620      27816       28568      28324       28748      26916       28056      28128       29056      28676       30012
 619802      30056       30772      30972       32200      31760       32092      30240       31496      31028       32816      31504       32880
 711200      33404       34188      34368       34824      34776       35620      33440       34940      34704       36300      35072       36268
 809253      37020       37636      38188       38840      38404       39296      37088       38632      37960       39408      38480       39880
 913240      41216       41492      42192       42412      42312       43288      41220       42132      41868       43688      42412       44092
1023827      46668       47068      47356       48336      47912       48712      46336       47588      47336       49184      47732       49272
2052591      84432       84688      85068       85708      85512       86424      84176       85380      85036       86372      85720       87104
3032067     120056      120364     120712      121836     121064      122264     119688      121360     120676      122344     121084      122772
4088200     159168      159800     160120      161604     160652      161380     159488      160456     160428      161480     160732      162080
5046252     193756      194452     194996      195776     195088      196260     193940      195052     194732      196196     195148      197036


==> Fig/graph_pipeline/graph-size-scalability-runtime.txt <==
   size tf_16t_40l tf_16t_80l tf_32t_40l tf_32t_80l tf_40t_40l tf_40t_80l tbb_16t_40l tbb_16t_80l tbb_32t_40l tbb_32t_80l tbb_40t_40l tbb_40t_80l  
 114149    798.273    797.722    650.143    570.073    684.851    589.847     835.363     830.937     521.841     494.386      461.89     422.822                  
 202617    1412.37    1408.57    1000.84     940.75    1020.51    916.992     1479.27     1475.72     944.016     863.162     765.838     760.582                 
 316350    2202.14     2202.7    1479.43     1314.1    1369.02    1238.56      2297.9     2299.54     1396.16     1325.79     1201.15     1168.45                 
 418273    2905.37    2904.26    1860.04    1782.36    1760.01    1576.68     3035.19     3031.34     1764.25     1740.52     1545.18     1541.98                 
 534455    3706.83    3704.04    2314.45    2252.87    2053.23    1937.25     3872.38     3870.62     2244.71     2210.54     2003.58      1966.4                  
 619802    4303.21    4290.94    2549.65    2535.24    2367.79    2203.24     4498.77     4496.36     2817.53     2752.53      2318.7     2295.61                  
 711200    4940.43    4933.95    2944.84    2892.07    2716.54    2576.97     5154.64      5150.4     2980.71      3177.2     2666.05     2611.82                  
 809253    5620.41    5614.57    3282.04    3294.88    3036.26    2844.71     5875.93     5863.59     3392.72     3345.74     3038.71     2960.36                  
 913240    6353.71    6347.88     3720.3    3703.18    3399.04    3216.58     6626.65     6607.35     3810.59     3937.27     3420.37     3356.18                  
1023827    7098.87    7100.29    4168.06    4279.28    3752.09    3560.55     7419.65      7414.5     4336.09     4619.33     3818.17     3752.79                  
2052591    14232.7    14228.1    8205.12     8036.6    7330.66    7140.24     14866.1     14842.5     8544.53     8464.14     7624.35      7505.7            
3032067      21115    21082.5    11867.9    11954.9    10554.2    10415.1     21990.7     21975.9       12875     12831.5     11299.2     11077.6            
4088200      28256    28394.6      15911    15971.9    14453.9    13886.1     29624.7     29565.8     17344.6     16768.9     15225.8     14892.2          
5046252    34911.4    35060.9    19731.3    19954.8    17600.1    16963.4     36601.9     36479.4     21000.6     20797.1     18772.9     18432.6


==> Fig/graph_pipeline/pipe-scalability-memory.txt <==
pipe tf_16t_40l tbb_16t_40l tf_16t_80l tbb_16t_80l tf_32t_40l tbb_32t_40l tf_32t_80l tbb_32t_80l tf_40t_40l tbb_40t_40l tf_40t_80l tbb_40t_80l  
   8     194132      194092     194116      194220     194464      195272     194712      195224     194772      195624     194740      195700
  16     193920      194472     194132      194540     194688      195356     194652      195840     195216      195700     194992      196568
  24     194172      194332     193812      194616     194680      196792     194984      195536     195164      195936     195332      196196
  32     193844      194200     193784      194880     194752      195464     194764      195684     195480      195804     195368      196472
  40     193888      194172     194056      194640     194984      195860     194744      196048     195552      196008     195160      196540
  48     193800      194492     194020      194920     194988      195404     194752      195928     195348      196208     195260      196612
  56     193852      194512     194128      194816     194984      196116     194812      195896     195484      196020     195296      196728
  64     193772      194340     193792      195096     195092      195652     195080      196336     195592      195936     195536      196712
  72     193672      194288     193736      195060     195016      195420     194744      196588     195492      195984     195448      197156
  80     193700      194536     193780      194968     194948      195640     194680      196240     195312      196260     195240      196848


==> Fig/graph_pipeline/pipe-scalability-runtime.txt <==
pipe tf_16t_40l tf_16t_80l tf_32t_40l tf_32t_80l tf_40t_40l tf_40t_80l tbb_16t_40l tbb_16t_80l tbb_32t_40l tbb_32t_80l tbb_40t_40l tbb_40t_80l  
   8    8259.13    7728.06    10054.3     9238.8    10367.2    9475.07     9958.12     9671.91       10512       10152     11129.2     10790.6
  16    9369.65     9181.8    10585.7    10164.4    10867.8    10411.6     11566.5       11330     11012.3       10785     11495.5     11166.6
  24      11067    10856.2    11503.7    11391.2      11574    11448.4       13689     13597.3       11535     11367.1     11731.6     11447.2
  32    14114.3    14102.1    12539.7    11901.6    12552.3    12657.3     16506.6     16509.9     12379.1     12304.8     12330.5     12095.9
  40    17571.5    17560.6    13310.8      13086    13313.6    12991.1     19667.7     19607.1       13628       13339       13041     12830.6
  48    21019.1    21009.9    13516.6    13706.1    14797.7      13723       22928       22893     14788.9     14540.5     13895.4     13672.2
  56    24528.8    24615.8    14850.1    14954.5    17132.1    13318.5     26332.8     26196.6     16729.3       15940     15000.8     14738.7
  64    28049.6    28024.1    16643.3    16628.5    15349.6    14817.1     29704.8     29605.6     17736.1     17596.7     16144.3     15909.6
  72    31583.6    31587.1    18112.9    18047.9    16377.7    15569.2     33099.6     33088.5     19179.5     19042.6     17454.7     17089.7
  80    35029.7    35030.1    19682.7    19725.2    17457.4    17160.4     36617.2     36549.1     21056.8     20783.5     18743.7     18548.4


==> Fig/graph_pipeline/thread-scalability-memory.txt <==
thread tf_40l tbb_40l tf_80l tbb_80l   
     1 193124  192292 193216  192288 
     4 193188  193356 193404  193960
     8 193312  193804 193384  194520
    16 193692  194544 193804  195008
    24 194200  194896 194316  195296
    32 194728  196008 194772  196168
    40 195212  196028 195456  197024


==> Fig/graph_pipeline/thread-scalability-runtime.txt <==
thread  tf_40l  tf_80l tbb_40l tbb_80l   
     1  416946  418066  422502  420626
     4  113906  113938  114673  114828
     8 59408.4 59765.8 60400.6 60629.5
    16 35091.8 35057.5 36559.4 36536.4
    24 25029.7 24997.2 26228.4   26026
    32 19912.5 19859.9 21134.6 20777.9
    40 18060.3 17378.4 18841.3 18521.6


==> Fig/graph_pipeline/throughput-8pipes.txt <==
corun     tf    tbb
    1      1      1
    2 1.0039 0.6634
    3 0.9579 0.6433
    4 0.9242 0.6298
    5 0.7487 0.5828
    6 0.7299 0.5397
    7 0.6969 0.4916
    8 0.6697 0.4457
    9 0.6542 0.4003
   10 0.6157 0.3559


==> Fig/graph_pipeline/throughput.txt <==
corun     tf    tbb
    1      1      1
    2 0.6462 0.5848
    3 0.4353 0.3525
    4 0.3221 0.2583
    5 0.2579 0.2083
    6 0.2125 0.1733
    7 0.1833 0.1489
    8 0.1595 0.1304
    9 0.1423 0.1159
   10 0.1275 0.1038


==> Fig/micro_benchmark/data-scalability-memory.txt <==
 size tf_16t tbb_16t tf_32t tbb_32t tf_40t tbb_40t  
    2   6092    6472   6740    7360   6880    7396
    4   6340    6680   6552    7280   6600    7664
    8   6112    6476   6448    7272   6664    7704
   16   6116    6668   6712    7456   6664    7964
   32   6104    6692   6452    7240   6644    7692
   64   6256    6792   6640    7340   6908    7952
  128   6060    6500   6592    7720   6676    8088
  256   6104    6592   6716    7648   6916    8152
  512   6088    6660   6528    7672   6784    8136
 1024   6060    7092   6616    7856   6812    8284
 2048   6116    6956   6704    7876   6932    8320
 4096   6364    7060   6948    8396   7192    8340
 8192   6328    7300   6808    8224   6948    8448
16384   6220    7452   6712    8392   6948    8828
32768   6196    7532   6868    8688   6952    8812
65536   6192    7860   6680    8484   6896    9048


==> Fig/micro_benchmark/data-scalability-runtime.txt <==
 size  tf_16t tbb_16t  tf_32t tbb_32t  tf_40t tbb_40t  
    2  5.7016   5.761  5.7636  5.9768  5.6814   5.965
    4  5.9238  5.9556  5.9474  7.4164  5.9942  8.2876
    8  6.3884  6.3442  6.2502  8.2346  6.2844  9.5062
   16  6.9286  6.9504  7.2006     8.9  7.2098 11.7204
   32 13.1882 14.0414  8.6238  10.472  8.7822  13.299
   64 23.8584 25.1476 13.4748  14.752  12.141 15.2718
  128 45.4834 46.4512 23.4788  25.156 20.5684 23.2638
  256 88.7816  89.237 44.5768  45.962 38.0576 39.2208
  512 175.839 176.322 86.1472 89.8784 72.3122   74.07
 1024 349.547 349.731 170.728 173.732 140.703  144.39
 2048 697.086 698.893 337.589 349.676 278.187 284.395
 4096 1390.99 1394.82 669.777 696.909 552.289 562.833
 8192 2775.98 2786.35 1333.14 1402.08 1090.93 1127.59
16384 5555.93 5570.07  2686.7 2825.82 2166.79 2260.96
32768 11100.5 11131.2 5418.16 5619.66 4376.27 4525.17
65536   22218 22271.8 10805.6 11162.2 8768.04 8919.31


==> Fig/micro_benchmark/pipe-scalability-memory.txt <==
pipe tf_16t tbb_16t tf_32t tbb_32t tf_40t tbb_40t  
   1   6044    5916   6436    5644   6644    5980
   8   6504    6384   6664    7552   7004    7796
  16   6548    6716   6752    7404   7044    8000
  24   6404    6836   6752    7376   7004    7792
  32   6280    6868   6804    7588   7060    7852
  40   6452    6880   6712    7396   6956    7688
  48   6424    7112   6908    8056   7092    8060
  56   6508    7220   6664    8048   6976    8340
  64   6220    7100   6924    8424   7096    8816
  72   6476    7324   6676    8500   6916    8968
  80   6332    7808   6680    8800   6980    9000


==> Fig/micro_benchmark/pipe-scalability-runtime.txt <==
pipe  tf_16t tbb_16t  tf_32t tbb_32t  tf_40t tbb_40t  
   1 4371.29 4407.63 4370.81 4408.09 4371.21  4407.7
   8 4989.73 4509.82 5342.95 4565.69 5480.38 4553.08
  16 4997.53 5119.94 5344.94 4558.94 5455.92 4532.19
  24 6670.98 6885.52 5247.85 4816.25 5359.36 4620.91
  32 8883.41 9037.16 5211.71 5174.16 5338.08 4850.87
  40 11107.5 11229.6 5494.25 5906.42 5317.72 5167.15
  48 13330.6 13433.2 6507.22 6879.93 5382.33 5713.71
  56 15552.5 15637.1 7630.91 7929.48 6213.07  6473.3
  64 17774.1 17847.4 8698.48 8989.52 7035.21  7228.7
  72 19995.7 20072.7 9705.46 10098.3 7929.17 8128.88
  80 22216.8 22284.2 10884.6 11163.6 8751.09  8974.9


==> Fig/micro_benchmark/thread-scalability-memory.txt <==
thread tf_40l tbb_40l tf_80l tbb_80l  
     1   5620    5700   5961    5608
     4   5792    6040   6012    6264
     8   5892    6408   5936    6924
    16   6236    6888   6208    7540
    24   6692    7864   6468    8256
    32   6680    7864   6712    8480
    40   7020    7692   6956    8864


==> Fig/micro_benchmark/thread-scalability-runtime.txt <==
thread  tf_40l tbb_40l  tf_80l tbb_80l  
     1  352981  353143  352946  352916  
     4 88866.8 88864.2 88866.4 88866.6
     8 44431.7 44449.8 44432.4 44449.5
    16 22216.8 22276.9 22217.3 22271.4
    24 14362.9 14804.6 14225.4   14728
    32 10837.4 11220.3 10723.9 11200.8
    40 9021.23 9064.89  8753.9 8984.32


==> Fig/micro_benchmark/throughput-80pipes-work.txt <==
corun     tf    tbb
    1      1      1
    2 0.8670 0.8264
    3 0.5706 0.4569
    4 0.4101 0.3146
    5 0.3244 0.2411
    6 0.2716 0.1979
    7 0.2314 0.1649
    8 0.2037 0.1419
    9 0.1820 0.1252
   10 0.1639 0.1109


==> Fig/micro_benchmark/throughput-8pipes-work.txt <==
corun     tf    tbb
    1      1      1
    2 0.8848 0.8854
    3 0.8219 0.8702
    4 0.7219 0.7921
    5 0.7416 0.7273
    6 0.6924 0.6840
    7 0.6906 0.6372
    8 0.6616 0.5934
    9 0.6428 0.5594
   10 0.6172 0.5301


==> Fig/micro_benchmark/throughput.txt <==
corun     tf    tbb
    1      1      1
    2 1.0122 1.0029
    3 1.0783 1.0838
    4 1.1510 1.1421
    5 1.1797 1.1841
    6 1.1492 1.1733
    7 1.0376 1.1141
    8 1.0137 1.0475
    9 0.9841 0.9802
   10 0.9756 0.9455

